Prompt: Probability-Conserved Cross Section Biasing Monte Carlo Particle Transport System

An open source software package for simulating thermal neutron propagation in geometry is presented. In this system, neutron propagation can be treated by either the particle transport method or the ray-tracing method. Supported by an accurate backend scattering physics engine, this system is capable of reproducing neutron scattering experiments in complex geometries and is expected to be used in the areas of instrument characterisation, optimisation and data analysis. In this paper, the relevant theories are briefly introduced. The simulation flow and the user input syntax to control it are provided in detail. Five benchmarking simulations, focusing on different aspects of simulation and scattering techniques, are given to demonstrate the applications of this simulation system. They include an idealised total scattering instrument, a monochromatic powder diffractometer, a neutron guide, a chopper and an imaging setup for complex geometries. Simulated results are benchmarked against experimental data or well-established software packages when appropriate. Good agreements are observed.

==> responses.txt <==
Point-by-point response to the reviewer’s comments

Reviewer 1 comments:

Comment 1: In the introduction a number of codes are mentioned and labelled as applying a "linear chain method". It would however be fair to mention in this context that several of the codes have modes that allow to leave this paradigm for key areas: For complex optical arrangements Vitess includes "supermirror ensemble" and McStas may deviate from the linear chain method by use of the GROUP syntax, concentric arrangements and applying the Union framework that like prompt allows complex material arrangements. Also, the NCrystal cross-sections are readily available from within McStas.

Response 1: A paragraph (P3L50) is specifically added to introduce the methods/modules that allow deviations from the linear chain method. This paragraph introduced the GROUP syntax from McStas and three modules from VITESS, namely, the Fermi choppers, supermirrors and crystal analyser modules. In addition, it is also clarified that the UNION framework from McStas allows neutron transport in complex geometry without the linear chain assumption. 

Comment 2: For cold, long-wavelength neutrons gravitation plays an important role, especially in long guide systems and regions of free propagation. All of the "competing" products mentioned in the introduction allow to describe gravitation, however I have found no mention in the paper of the capabilities of prompt in this area? Please add a section that details wether propagation can occur under the influence of gravitation.

Response 2: Unfortunately in this version of code, the gravity model is not yet included. It is clarified in section 2.1 (P6 L126). The possible implementation is also discussed. 

Comment 3: Please perform another self-critical read-through with the purpose of removin typos and/or misprints in the text, I have found 3 examples: 
- section 2.3.1 elastic scatterings -> 2.3.1 Elastic scattering
- section 2.3.2 Inelastic scatterings -> 2.3.2 Inelastic scattering
- Page 10 line 14/15 Debye-Wallet -> Debye Waller

Response 3: Thank you for the comment. The corresponding corrections are made at P10 L185, P11 L201 and P10 L191, respectively.


Comment 4: I propose a language review by a native English speaker.Otherwise a pleasant paper to read!

Response 4: It is quite difficult to find a native English speaker with neutron scattering background among us. However, a much more serious read-through is performed, with more than 20 typos or misprints identified and corrected. We hope the quality of the manuscript is improve. 



Reviewer 2 comments:

Comment 1: This paper introduces a software package called Probability-Conserved Cross Section Biasing Monte Carlo Particle Transport System (Prompt) that is designed to simulate thermal neutron propagation in complex geometries. The paper provides an overview of the relevant theories, simulation flow, and user input syntax, as well as five benchmarking simulations that demonstrate the system's capabilities. The paper also briefly introduces neutron scattering models and the probability-conserved cross section biasing technique. The objective of the system is outlined in section 2.1, and section 2.2 and 2.3 introduce the neutron scattering length and scattering types, respectively. The paper concludes with a discussion of the work presented and its implications.It is great to see another alternative to McStas and other Monte-Carlo thermal neutron transport codes. The usage of NCrystal to sample on the fly thermal neutron scattering physics is a great addition! With minor changes highlighted below I recommend that this paper be accepted for the publication.

Response 1: Thanks for you encouraging comments!


Comment 2: Page 3:line 21, add "," after components

Response 2: "," is added after “components” at P3 L44. 

Comment 3: line 40, replace "can not" with "cannot"

Response 3: "can not" is replaced with "cannot" at P3 L56.

Comment 4: line 42, replace "assemble" with "assembly"

Response 4: "assemble" is replaced with "assembly" at P3 L57. 

Comment 5: Page 7lines 50-54, the sentence should be revised, I am assuming "that" after "the scattering function" should be removed?

Response 5: "that" after "the scattering function" is removed at P8 L168. 

Comment 6: additionally k_f and k_i are wavevectors not wavenumbers?

Response 6: Eq. 6 is reformatted to clarify the meaning of the ratio.

Comment 7: Page 8lines 17-20: The sentence "The orientation should be aligned with the laboratory frame of the simulation, if it is not isotropic, see more discussions in section 3.5." should be clarified a bit more. Should the orientation be aligned if it is not isotropic, or if it is not isotropic

Response 7: The sentence is clarified as follow (P8 L174): 
For oriented materials, i.e. single and layered crystals, the relevant crystal axes should be aligned with the simulated laboratory frame of reference. So that the moment transfer in the predefined scattering function is identical with that in the simulation world. See more discussions in section 3.5 on how to configure the alignment.

Comment 8: we should look at section 3.5line 52: replace "build" with "built"

Response 8: "build" is replaced with "built" P9 L183.

Comment 9: Page 9line 21: remove "is"

Response 9: “is” is removed, P9 L185.

Comment 10: line 38: replace "elastic" with "Elastic"

Response 10: "elastic" is replaced with "Elastic", P10 L187.

Comment 11: line 55: replace "instruments" with "instrument"

Response 11: "instruments" is replaced with "instrument", P10 footnote.

Comment 12: Page 11line 22:remove extra space after "applied"

Response 12: the extra white space is removed, P12 first line.

Comment 13: Page 14line 32: add "is" after "that"

Response 13: “is” is added here after “that”, P14 L288.

Comment 14: Line 52" Remove "And" at the beginning of the sentence

Response 14: “And” is removed, P15 L299.

Comment 15: Page 16line 20: replace "cases" with "case"

Response 15: “cases” is replaced with “case”, P16 L332.

Comment 16: line 28: replace "is" with "are"

Response 16: “is” is replaced with “are”, P17 L336.

Comment 17: line 45" remove "remains"

Response 17: “remains” is removed, P17 L348.

Comment 18: Page 20line 47: replace "should contain" with "should be contained"

Response 18: "should contain" is replaced with "should be contained", P21 L436.

Comment 19: Page 25line 10: replace "defined" with "define"

Response 19: “defined” is replaced with “define”, P26 L547.

Comment 20: Page 31line 15: add "at" after "scattered"

Response 20: "at" is added after "scattered", P32 L709. 

Comment 21: Page 34line 34: replace "is containing" with "contains"

Response 21: "is containing" is replaced with "contains", P35 L751. 

Comment 22: Page 40In figure 16 c and d) bias values need to be changed to 0.1 if I understand correctly.

Response 22: Indeed, the bias values are changed from 1.0 to 0.1 in Fig 16 at P41.

Comment 23: Page 43line 37: replace "cases" with "case"

Response 23: "cases" is replaced with "case", P44 L855.

Comment 24: References:I would recommended that authors check the title of references, instead of just using downloaded bib entries. For example KNI+11 reference is titled "The fermi chopper spectrometer 4seasons at j-parc" when it should be titled "The Fermi Chopper Spectrometer 4SEASONS at J-PARC". This is an issue with bibtex, and can be fixed by putting the title in extra {} marks for example title = "{The Fermi chopper spectrometer 4SEASONS at J-PARC}" if I remember correctly.

Response 24: The {} marks are added for the title of all the references to avoid this misprint problem. In addition, the References section is read-through and checked to assure correctness. 



==> src/geometry_time.csv <==
# number of volumes,number of neutrons,simulation time
60945,1,129.28
60945,1e6,140.18
208417,1,3156.99
706501,1,49327.60

==> src/single_thread.csv <==
# neutrons,time(s)
1,0.06
10,0.07
1e2,0.08
1e3,0.18
1e4,1.3
1e5,12
1e6,118
1e7,1203
1e8,12075
1e9,118117

==> src/spark.csv <==
# 1 neutron
# cores, time(s)
1,3
50,4
100,4
150,4
200,4
250,5
300,5
350,5
400,5
450,7
480,7

# 1e6 neutrons
# cores,time(s)
10,16
20,9
50,8
80,7
100,6
150,6
200,5
250,6
300,6
350,6
400,7

# 1e9 neutrons
# cores,time(m)
10,210
20,108
50,56
100,29
150,28
200,23
250,18
300,15
350,13
400,12
450,10
480,9.8
